ROS2 Connect: A new ROS2 over WAN Solution

The Robot Operating System 2 (ROS2) has become a widely adopted framework for the development of distributed robotic systems. However, its communication architecture, based on DDS and RTPS, relies on multicast discovery mechanisms that are typically unavailable in wide-area network (WAN) environments, making remote operation challenging. This work presents ROS2 Connect, a WebSocket-based communication framework that enables transparent and secure ROS2 interaction across routed networks without requiring modifications to network infrastructure or DDS configurations. The proposed client-server architecture supports bidirectional exchange of topics, services, actions, and system data while integrating authentication and access control mechanisms. Experimental evaluation over a real WAN connection demonstrates significantly lower latency, higher stability, and improved scalability compared to existing solutions, including DDS Router, rosbridge and Zenoh. Initial results show that ROS2 Connect provides a reliable foundation for teleoperation and distributed robotics applications over wide-area networks.

==> plot/connect/tm_parallel_100000B_stats.csv <==
size;avg;median;min;max;std;cv
1;108.84399515799998;107.4713205;101.795338;128.738226;6.450344500446944;0.0592622908694549
2;104.66046435546876;100.3939208984375;94.6748046875;153.652099609375;12.125928308372597;0.1158596838170725
3;141.72610693359374;136.048583984375;122.567138671875;180.633056640625;12.853366283866826;0.0906915921276897
4;189.14197631835935;183.64794921875;169.33251953125;259.68798828125;15.072005359032882;0.0796862000303096
5;240.70626513671877;233.5262451171875;216.8427734375;330.76171875;21.237777332929195;0.0882310949441484
6;286.08429833984377;278.9276123046875;261.505859375;345.578857421875;21.29685736112389;0.0744425943147185
7;333.1171318359375;326.2457275390625;259.7841796875;418.758056640625;24.17473032602715;0.0725712610239853
8;382.2659462890625;373.8616943359375;350.672119140625;507.72021484375;29.3501695391266;0.0767794511230998
9;428.69771411132814;421.1697998046875;394.9189453125;516.073974609375;29.312337677712;0.0683753066854466
10;479.4541164550781;471.8770751953125;439.5439453125;563.4169921875;32.441536102725166;0.067663484344627


==> plot/connect/tm_parallel_10000B_stats.csv <==
size;avg;median;min;max;std;cv
1;42.91731365700001;42.8997;42.299338000000006;44.452981;0.2535962768763044;0.0059089503807967
2;43.786305419921874;43.7032470703125;43.044921875;69.5244140625;1.0806248422921243;0.0246795163905393
3;43.39523510742188;43.3687744140625;42.681640625;44.944580078125;0.3048831887702649;0.0070257296225161
4;43.64776708984375;43.5941162109375;42.64892578125;47.5458984375;0.32378952693494;0.0074182380571372
5;43.689481689453125;43.6473388671875;42.824951171875;45.02978515625;0.30932336138463;0.0070800419099341
6;43.60509106445313;43.56103515625;42.787109375;46.705322265625;0.3932078237414642;0.0090174751191382
7;44.030252197265625;43.77001953125;42.9853515625;57.41650390625;1.4331695972227732;0.0325496567860171
8;44.4105361328125;43.7362060546875;42.957763671875;61.310302734375;2.242267555547051;0.0504895403388378
9;45.010732177734376;43.712646484375;42.94140625;67.537353515625;3.4059762103902016;0.0756703134030565
10;46.144482421875;44.8211669921875;43.349365234375;68.158935546875;3.659595466702838;0.0793073250501557


==> plot/connect/tm_parallel_12B_stats.csv <==
size;avg;median;min;max;std;cv
1;37.411030035;37.421174;36.583023;38.340637;0.2857764174685724;0.0076388278323588
2;38.04678662109375;38.0413818359375;37.17138671875;39.09765625;0.2810911527873099;0.0073880392472216
3;38.04634204101563;38.017578125;37.07080078125;39.4462890625;0.3053923211752999;0.0080268510661569
4;38.04287158203125;38.0235595703125;36.99072265625;39.00244140625;0.3397552362333945;0.0089308514868754
5;38.1279072265625;38.1151123046875;36.82373046875;39.84423828125;0.3468543381195741;0.0090971250023901
6;38.23319580078125;38.2069091796875;37.044921875;39.80517578125;0.3669951933716869;0.0095988626031671
7;38.28991455078125;38.239501953125;37.170166015625;41.585693359375;0.500028054517233;0.0130590015774018
8;38.28037060546875;38.2603759765625;36.883544921875;40.112548828125;0.4475131662389866;0.0116904084041196
9;37.99413623046875;37.966552734375;36.729736328125;40.188232421875;0.4200272464767162;0.0110550544939058
10;37.90648461914063;37.8748779296875;36.513916015625;40.068603515625;0.4502277040213406;0.0118773267567523


==> plot/connect/tm_sequential_stats.csv <==
size;avg;median;min;max;std;cv
12;37.411030035;37.421174;36.583023;38.340637;0.2857764174685724;0.0076388278323588
52;37.158547301;37.137434;36.209367;40.248264;0.3426803224423202;0.0092221130085216
100;37.653966364000006;37.6504595;36.819688;38.813894000000005;0.2425562790498968;0.0064417192256749
152;37.966095063;37.952827;37.242685;38.970405;0.2662427656515438;0.0070126454988259
200;37.61732313;37.618275;36.850499000000006;40.608503;0.2697642829760549;0.0071712780317671
252;37.684405685;37.6678695;36.960391;38.687048;0.2370577265153654;0.0062906054163864
300;37.518490206;37.531014;36.700548000000005;39.732622;0.2894939811593699;0.0077160349355708
352;37.915192026;37.909996500000005;37.157657;39.005539;0.2701482675392855;0.0071250665789595
400;37.802221235000005;37.7943095;37.07806;38.768107;0.2542340999958262;0.0067253746391081
452;37.924280184;37.921656000000006;37.172956;39.052458;0.2722835773420427;0.0071796636883016
500;37.669920958000006;37.667228;36.854112;38.492532;0.2481026137344269;0.0065862260239687
600;38.292096218000005;38.2972865;37.471876;40.76622400000001;0.3017605579645134;0.007880492001445
700;37.66284497;37.6458395;36.89292;38.737476;0.263036920285866;0.0069839896719269
800;38.022741982;38.0322905;37.136341;39.391819000000005;0.2724969633841441;0.007166683652461
900;38.194571411;38.2059135;37.475758;39.473086;0.2772699667545515;0.0072594077250124
1000;38.06943884900001;38.0736425;37.23763699999999;39.219319;0.2665354790605114;0.0070012978157547
2000;39.150972427;39.15159250000001;38.413593000000006;40.01498;0.2504831437906963;0.0063978779647872
3000;39.04520926800001;39.0166705;38.411642;40.418821;0.247640536764606;0.0063424051607673
4000;39.520589729;39.510849;38.793335;41.802967;0.2848204266140151;0.0072068870572803
5000;40.073610243000005;40.0498675;39.494703;41.501011000000005;0.2437855224005807;0.0060834429671373
6000;41.037541152;40.999805;40.486113;42.081963;0.2782032254365768;0.0067792371966471
7000;41.222188872;41.2013075;40.52375200000001;42.139753;0.2703201201093465;0.0065576362514063
8000;42.27759814099999;42.201710000000006;41.387719;77.947364;1.7077584484265045;0.040393932567573
9000;42.409346473;42.39573600000001;41.789676;43.194607000000005;0.2321072562721149;0.0054730212930747
10000;42.91731365700001;42.8997;42.299338000000006;44.452981;0.2535962768763044;0.0059089503807967
20000;48.929073091;48.8802665;48.244131;54.785602;0.3719323436535285;0.0076014590131678
30000;54.751577377;54.6966645;53.82098599999999;60.92560000000002;0.5755331067041796;0.0105117173655338
40000;60.486911208;60.450357;59.765806;84.72196;0.8101330814219292;0.013393527049779
50000;66.168234927;66.11971750000001;65.29476700000001;70.04908800000001;0.4333938873577701;0.006549878319044
60000;72.074533866;72.050566;71.121717;93.051392;0.7444531459040266;0.0103289345899635
70000;90.373397094;85.56951500000001;77.98501099999999;458.7179770000001;38.05864853186123;0.4211266783772145
80000;95.26803426400002;94.375643;88.949738;123.762419;6.164812365856256;0.0647101875616827
90000;101.812239534;100.99356;95.491211;131.82379699999998;6.063657962881618;0.0595572594280933
100000;108.84399515799998;107.4713205;101.795338;128.738226;6.450344500446944;0.0592622908694549
150000;144.96606311800002;144.93030600000003;135.328922;177.17862300000002;5.603417661590624;0.0386533064433813
200000;181.665636354;182.1442365;163.32388;217.607764;9.661562273302485;0.0531832132218755
250000;219.871875473;223.352902;198.15797900000004;309.604884;13.775033062827063;0.0626502731792935
500000;406.961683035;411.1173855;351.21254700000003;563.924801;25.409335275095405;0.0624366772950222
750000;578.52869875;575.3722184999999;522.605042;768.869876;38.52610384647549;0.066593245814282
1000000;749.604306628;750.1343845;630.451194;1011.778968;64.8042801472259;0.0864513178142475
2000000;1278.394767165;1260.383034;1241.30708;1524.048933;41.64235031355827;0.0325739367706466


==> plot/dds-router/tm_sequential_stats.csv <==
size;avg;median;min;max;std;cv
12;38.33059008789063;34.658935546875;33.520751953125;110.506591796875;14.695781505301152;0.383395650095766
52;38.98466821289063;34.9395751953125;33.6611328125;274.82275390625;16.98137973957776;0.4355912341447789
100;39.10421435546875;34.9930419921875;33.767578125;109.978515625;15.86218052854801;0.4056386450922181
152;38.54478295898438;34.9998779296875;33.749755859375;136.71875;15.460257599967452;0.4010985771127252
200;38.27302099609375;35.0535888671875;33.5498046875;136.18798828125;14.1662099012579;0.3701356603834263
252;44.75518969726563;35.1849365234375;33.810302734375;179.524658203125;23.371472582740008;0.5222069829405263
300;39.32477905273438;35.416748046875;33.80517578125;136.7685546875;15.173978590008192;0.3858630348478232
352;38.756714599609374;35.4716796875;34.0;108.873779296875;13.239964226851914;0.341617300734396
400;39.3727412109375;35.471923828125;34.188720703125;137.37451171875;15.296095462213287;0.3884945521132303
452;39.13335107421875;35.6524658203125;34.080078125;137.02685546875;15.152538871473674;0.3872026917075405
500;40.96218383789063;35.7401123046875;34.48583984375;138.262939453125;18.231487606996016;0.4450809478114694
600;40.11111499023438;35.837890625;34.503662109375;110.68115234375;16.447992846431486;0.4100607238276967
700;38.44457861328125;35.854736328125;34.316162109375;109.349365234375;11.829585236729656;0.3077049004939008
800;39.3708505859375;35.9039306640625;34.684326171875;144.865966796875;14.60601105330503;0.370985407628506
900;40.85178833007812;36.0081787109375;34.630859375;110.12158203125;16.081273846068186;0.3936492012573157
1000;44.14233618164062;36.157470703125;34.626708984375;138.09130859375;21.868193933140287;0.4954018256567842
2000;40.231152099609375;36.439208984375;34.967041015625;98.107666015625;11.381959514169552;0.2829140832454576
3000;41.84056591796875;37.0396728515625;35.47802734375;100.922607421875;12.350756362025722;0.2951861689978145
4000;43.65498974609375;38.08251953125;36.773681640625;102.187744140625;15.553557572839852;0.3562836153049741
5000;44.89625952148437;38.7608642578125;37.162353515625;103.120849609375;13.837822304482575;0.3082177101604803
6000;46.56619116210938;39.36376953125;37.7724609375;101.871826171875;13.90101179862064;0.2985215550532681
7000;50.01116625976562;40.080322265625;38.890625;103.49169921875;20.67821144087354;0.413471890126852
8000;48.06623779296875;40.535888671875;38.83740234375;101.85107421875;14.53174983478745;0.302327590051435
9000;50.5211923828125;41.101318359375;39.458251953125;101.55419921875;15.874449369856396;0.3142136719492183
10000;50.63140283203125;41.858642578125;40.16455078125;98.04345703125;13.668262012844798;0.2699562178474297
20000;68.99247119140625;72.3721923828125;46.803955078125;104.33740234375;17.640685307310555;0.2556900050495349
30000;71.6962001953125;72.7694091796875;53.435546875;105.14306640625;14.920075152457136;0.2081013374741247
40000;88.35961059570313;90.7470703125;61.633544921875;107.7861328125;17.55281910183698;0.1986520649366755
50000;86.37195703125;80.0703125;67.1298828125;112.044921875;17.5111274381192;0.2027408899833489
60000;96.89778198242188;99.5614013671875;73.16455078125;107.581787109375;9.457204822747707;0.0975998070261642
70000;152.4793369140625;142.9468994140625;109.6982421875;211.328125;15.61207978976458;0.1023881668541329
80000;148.15170556640626;148.6290283203125;116.921142578125;174.6845703125;5.42835595670672;0.0366405228745312
90000;143.5525964355469;143.8140869140625;122.88818359375;176.2451171875;7.474098936778253;0.052065229904316
100000;153.71841748046876;156.61669921875;127.062255859375;186.16845703125;15.30966002100855;0.0995954829092211
150000;204.30113256835935;203.23974609375;188.156494140625;269.931884765625;12.8819428046095;0.0630537023591838
200000;260.67567919921873;259.2867431640625;246.265625;300.593017578125;7.448552558436277;0.0285740218700793


==> plot/rosbridge/tm_sequential_stats.csv <==
size;avg;median;min;max;std;cv
12;49.33963110351562;50.657958984375;36.179931640625;61.739990234375;4.223523433771856;0.0856010338810764
52;49.684798828125;51.0584716796875;36.941162109375;61.235595703125;4.204858099482162;0.0846306757531223
100;50.43468530273437;51.4342041015625;39.05224609375;61.94189453125;3.726151723403573;0.0738807370569943
152;49.85048486328125;50.8936767578125;38.574951171875;62.122802734375;3.790707198370592;0.0760415311659835
200;51.038068359375;51.4964599609375;39.257568359375;62.931884765625;2.9124839812032257;0.0570649335843887
252;50.73883764648438;51.1297607421875;39.006103515625;63.1318359375;3.123677799100635;0.0615638422950169
300;53.20188037109375;51.80908203125;40.05712890625;89.375244140625;4.941392542753818;0.0928800355981145
352;50.16987817382813;50.9569091796875;38.06884765625;62.521484375;3.5891477123250346;0.0715398929192012
400;50.8526767578125;51.4149169921875;37.238037109375;62.734375;2.981127832815654;0.0586228301612001
452;51.28388452148437;51.2330322265625;39.73095703125;76.93701171875;2.677939134125185;0.0522179464194705
500;51.27301611328125;51.329345703125;39.729248046875;63.10888671875;2.674579282801921;0.052163486479765
600;53.606181884765626;52.1046142578125;41.931884765625;74.747314453125;4.641288893485306;0.0865812249688373
700;51.65579663085938;51.3441162109375;40.151123046875;63.828369140625;3.020646353686504;0.0584764257005371
800;52.10255932617188;51.432373046875;46.484375;64.623046875;3.3272168468711265;0.0638589906119989
900;52.08338427734375;51.3790283203125;41.794921875;65.514404296875;3.339874864990889;0.0641255346850364
1000;52.85901293945312;51.5185546875;46.421630859375;65.30615234375;4.363803707537199;0.0825555277117202
2000;55.5851630859375;52.181884765625;45.23095703125;65.94775390625;5.854076872249949;0.105317256390869
3000;58.85327368164062;61.8502197265625;47.31005859375;67.32177734375;5.67021362488064;0.0963449145675896
4000;61.57943237304688;62.104736328125;48.361328125;101.4443359375;3.803799960511383;0.0617706239555448
5000;63.27342797851563;62.473876953125;45.69580078125;86.01416015625;3.8114832352576986;0.0602382920766025
6000;66.18454467773438;63.4775390625;45.5830078125;79.4755859375;5.895873596976018;0.0890823322224877
7000;69.346986328125;72.1209716796875;57.804443359375;87.1337890625;5.936319365163737;0.0856031340291445
8000;72.607083984375;73.2880859375;59.939697265625;121.167724609375;4.253896208517758;0.058587894941948
9000;74.5506689453125;73.435302734375;57.126220703125;89.934326171875;4.412793745189194;0.0591918732268686
10000;78.27593090820312;76.1630859375;56.68798828125;123.498291015625;6.20802212281116;0.0793094639793108
20000;103.41816674804689;105.448486328125;67.66015625;122.136474609375;6.646882205466381;0.0642719012962189
30000;127.80658935546874;129.6002197265625;88.56298828125;145.207763671875;9.439258570213823;0.0738558052273845
40000;153.794607421875;156.3187255859375;114.63623046875;192.987548828125;10.89449095032846;0.0708379255486098
50000;181.04915356445312;177.1766357421875;129.915771484375;495.676513671875;39.16941693742822;0.2163468658442746
60000;195.334537109375;190.9327392578125;146.79638671875;268.772216796875;23.26466033614004;0.1191016226849494
70000;203.125826171875;202.4346923828125;161.775146484375;269.40771484375;13.645025688866012;0.0671752378612863
80000;217.8548916015625;215.8734130859375;174.687744140625;295.6455078125;17.323135948428707;0.0795168555595768
90000;246.8174562988281;248.537109375;185.867431640625;416.162109375;25.626281560378604;0.1038268603228461
100000;274.1653576660156;270.581787109375;219.2529296875;336.665283203125;18.12028740842565;0.0660925492654674
150000;333.4605810546875;330.3514404296875;288.989501953125;584.180908203125;15.003827219856287;0.044994305391064
200000;395.7856506347656;395.5992431640625;356.64111328125;452.510986328125;13.907425334879251;0.0351387810866168
250000;464.5910051269531;461.0970458984375;422.243408203125;561.112548828125;22.710885772249807;0.0488836105771007


==> plot/zenoh/tm_sequential_stats.csv <==
size;avg;median;min;max;std;cv
12;38.18345727539062;38.16162109375;37.1494140625;44.807861328125;0.4324142462631411;0.0113246488693896
52;38.304255615234375;38.283935546875;37.378662109375;39.52880859375;0.2693220174110969;0.0070311252127291
100;38.54075317382812;38.5382080078125;37.60107421875;42.640625;0.3230376082778346;0.0083817149815639
152;38.41762670898437;38.4127197265625;37.556396484375;40.325439453125;0.281298932184466;0.0073221319556077
200;38.57513525390625;38.55712890625;37.738037109375;41.177490234375;0.2788013471990727;0.0072274885198449
252;38.5101689453125;38.5029296875;37.83935546875;39.38134765625;0.2578856660187572;0.006696560235427
300;38.48969409179688;38.4796142578125;37.64013671875;39.843017578125;0.259885141700365;0.0067520708551371
352;38.45940502929688;38.445068359375;37.7802734375;39.60107421875;0.2612073800433589;0.006791768615359
400;38.713585205078125;38.6904296875;38.0322265625;40.112548828125;0.2682364861779741;0.0069287430951445
452;38.48878637695312;38.4537353515625;37.599365234375;44.0048828125;0.42175116920302;0.0109577674149674
500;38.880921875;38.828857421875;38.136962890625;40.96923828125;0.363798929055406;0.0093567464841754
600;38.98670141601563;38.72705078125;37.979248046875;279.552734375;7.616415947601319;0.1953593320534811
700;38.8155712890625;38.7994384765625;38.097412109375;40.4814453125;0.2604864371918711;0.0067108747479718
800;38.84396215820313;38.8211669921875;38.107177734375;42.626708984375;0.2964017153056725;0.0076305736808848
900;39.0655380859375;39.053466796875;38.373046875;40.498291015625;0.2695715156956171;0.0069004941158779
1000;39.03326123046875;39.0205078125;38.307373046875;39.814453125;0.258141630223071;0.0066133759282601
2000;39.55553173828125;39.5406494140625;38.80126953125;40.59814453125;0.2403886518916251;0.0060772448587508
3000;40.13862060546875;40.1224365234375;39.56103515625;44.821533203125;0.2619390702338224;0.006525861284783
4000;40.748939453125;40.7318115234375;39.89794921875;43.389404296875;0.2748368943097269;0.0067446391979325
5000;41.273856689453126;41.2227783203125;40.5546875;42.994384765625;0.2723056459401528;0.0065975333487489
6000;41.81189990234375;41.7652587890625;41.10693359375;43.033447265625;0.2888456496473704;0.006908216328892
7000;42.6846171875;42.678955078125;41.807373046875;44.525390625;0.2645408628101746;0.0061975690597886
8000;43.55676977539063;43.0023193359375;42.197265625;75.750244140625;2.387415824713937;0.0548115904146504
9000;43.85636572265625;43.8399658203125;43.150146484375;44.712158203125;0.2569697079390723;0.005859347980727
10000;44.57643872070312;44.525146484375;43.90380859375;50.40771484375;0.428316324486003;0.0096085810526419
20000;50.19667919921875;50.1708984375;49.3525390625;51.417236328125;0.308657599726699;0.0061489645261534
30000;56.3717958984375;56.322509765625;55.542236328125;92.918701171875;1.1912303326571347;0.0211316725619904
40000;61.95027465820313;61.916259765625;61.466796875;63.916015625;0.2321051027790102;0.0037466355727976
50000;68.17161181640626;68.1739501953125;67.29541015625;69.173095703125;0.2887738154358043;0.0042359833916426
60000;74.2242431640625;74.1883544921875;73.578369140625;75.34130859375;0.3003922280614811;0.0040470904822499
70000;98.7348642578125;90.1053466796875;79.6220703125;384.0244140625;53.00348609651858;0.5368264441840727
80000;98.61610034179688;97.5135498046875;92.238037109375;147.649169921875;6.783073753618313;0.0687826199789753
90000;105.26326904296874;103.805908203125;97.838623046875;154.96435546875;7.488279585723236;0.0711385809485595
100000;110.32412939453124;109.5543212890625;103.624267578125;130.6376953125;5.498683640948564;0.0498411695712065
150000;154.99933715820313;149.5224609375;139.207763671875;1319.12548828125;56.223682528634605;0.3627349868680328
200000;186.06775512695316;186.8143310546875;168.647705078125;216.883056640625;9.631308153149506;0.0517623708985907
250000;225.6278068847656;228.9083251953125;204.568115234375;298.963134765625;13.310296701853522;0.0589922708802087
500000;423.1133557128906;430.2371826171875;379.23193359375;532.245849609375;27.20460698613014;0.0642962615545282

